Optimal Auctions vs. Anonymous Pricing

For selling a single item to agents with independent but non-identically distributed values, the revenue optimal auction is complex. With respect to it, Hartline and Roughgarden (2009) showed that the approximation factor of the second-price auction with an anonymous reserve is between two and four. We consider the more demanding problem of approximating the revenue of the ex ante relaxation of the auction problem by posting an anonymous price (while supplies last) and prove that their worst-case ratio is e. As a corollary, the upper-bound of anonymous pricing or anonymous reserves versus the optimal auction improves from four to $e$. We conclude that, up to an $e$ factor, discrimination and simultaneity are unimportant for driving revenue in single-item auctions.

==> tmp.txt <==
A B C D
2 2.000000    2.000000  2.000
4 2.441314    2.112397  1.826
7 2.575656    2.166543  1.758
10 2.622465    2.187109  1.731
30 2.688361    2.217361  1.688
50 2.700595    2.223139  1.682
100 2.709574    2.227410  1.676
200 2.714001    2.229526  1.671
400 2.716199    2.230579  1.666
700 2.717138    2.231029  1.663
1000 2.717513    2.231209  1.659
2000 2.717950    2.231419  1.645
3500 2.718137    2.231509  1.629
5000 2.718212    2.231545  1.607
